Tails: Chasing Comets with the Zwicky Transient Facility and Deep Learning

We present Tails, an open-source deep-learning framework for the identification and localization of comets in the image data of the Zwicky Transient Facility (ZTF), a robotic optical time-domain survey currently in operation at the Palomar Observatory in California, USA. Tails employs a custom EfficientDet-based architecture and is capable of finding comets in single images in near real time, rather than requiring multiple epochs as with traditional methods. The system achieves state-of-the-art performance with 99% recall, 0.01% false positive rate, and 1-2 pixel root mean square error in the predicted position. We report the initial results of the Tails efficiency evaluation in a production setting on the data of the ZTF Twilight survey, including the first AI-assisted discovery of a comet (C/2020 T2) and the recovery of a comet (P/2016 J3 = P/2021 A3).

==> ztf-phot-final-binned.txt <==
               date       tmtp    rh delta  phase filter maglim3      m m err        fracday Trend Residuals  chi
------------------- ---------- ----- ----- ------ ------ ------- ------ ----- -------------- ----- --------- ----
2020-06-11 04:12:38 -394.93756 4.706 5.351  8.966  ZTF_r   20.95 20.195 0.239 2020-06-11.175 20.28     -0.09 -0.4
2020-06-12 04:20:23 -393.93219 4.698 5.353  8.880  ZTF_r   21.45 20.519 0.227 2020-06-12.181 20.28      0.24  1.1
2020-06-16 04:22:05 -389.93102 4.664 5.357  8.528  ZTF_r   20.95 20.144 0.196 2020-06-16.182 20.23     -0.09 -0.5
2020-06-18 04:28:47 -387.92636 4.647 5.358  8.347  ZTF_r   21.35 20.293 0.233 2020-06-18.187 20.21      0.08  0.3
2020-06-20 04:16:24 -385.93496 4.631 5.359  8.164  ZTF_r   20.95 20.085 0.377 2020-06-20.178 20.19     -0.11 -0.3
2020-10-07 12:35:03 -276.58867 3.709 4.390 10.407  ZTF_r   21.15 18.917 0.053 2020-10-07.524 18.92     -0.00 -0.1
2020-10-09 12:38:43 -274.58613 3.692 4.356 10.682  ZTF_r   20.55 18.862 0.080 2020-10-09.527 18.89     -0.03 -0.4
2020-10-15 12:44:50 -268.58188 3.642 4.252 11.502  ZTF_r   21.45 18.781 0.048 2020-10-15.531 18.81     -0.03 -0.7
2020-10-17 12:35:08 -266.58862 3.625 4.217 11.771  ZTF_r   21.25 18.760 0.054 2020-10-17.524 18.79     -0.03 -0.5
2020-10-19 12:46:09 -264.58096 3.609 4.181 12.042  ZTF_r   21.75 18.767 0.034 2020-10-19.532 18.76      0.01  0.2
2020-10-21 12:49:35 -262.57858 3.592 4.145 12.310  ZTF_r   21.85 18.753 0.033 2020-10-21.534 18.73      0.02  0.7

